Unraveling the Kinematics of IZw18: A Detailed Study of Ionized Gas with MEGARA/GTC

This study delves into the intricate kinematic behavior of ionized gas within IZw18, a galaxy known for its remarkably low metallicity and proximity. Leveraging data from MEGARA/GTC, we meticulously analyzed the galaxy's structure and dynamics using H{\alpha} line profiles. Employing single and double Gaussian component fittings, we generated detailed maps of luminosity, velocity, and velocity dispersion across both the main body (MB) and Halo regions. By extracting integrated spectra from various galactic zones, we enhanced the signal-to-noise (S/N) ratio. In the MB, a clear rotational pattern emerged, supplemented by a more intricate kinematic structure from the double-component fitting, notably featuring a broad component with a FWHM nearing 2000 km/s. This broad component, exhibiting wide spatial extension, hints at a high-energy outflow and suggests non-localized sources of significant kinetic energy. The considerable velocity disparities between narrow and broad components imply potential spatial segregation, possibly due to dense gas near the kinematic origin acting as a momentum-reflection 'wall'. Examining the halos, the NE Halo appears tranquil with low velocity dispersions, while the SW Halo displays higher velocities and complex kinematics, indicative of varied dynamic interactions. The presence of the broad component throughout the MB and the intricate kinematics across all regions suggests widespread and subtle turbulent motion. This nuanced understanding of IZw18's kinematic behavior, elucidating the interplay of gas components and internal structures, enriches our comprehension of dynamics in blue compact dwarf galaxies. It holds promise for shedding light on early galaxy formation and the complex kinematics inherent to such environments.

==> referee.txt <==
AA49606-24 Referee Report

This is an exciting manuscript describing highly resolved central Ha emission line kinematics of the blue compact dwarf, I Zw 18, as well as its outer halos, obtained using the La Palma Observatory integral field unit MEGARA. This study, which presents some of the highest optical velocity resolution imaging of this galaxy to date, finds complex kinematics in I Zw 18 which requires a diverse set of phenomena to explain. The results of this paper provide further new lines of inquiry for future study. Although this manuscript is certainly exciting and well written, there are a few instances in regards to the data reduction and methodology that would benefit from further explanation and clarification.


Below I list major and minor comments (including typos) which will help with clarifying some details of the study.


Major Comments:

Section 3.1

130 - What is used for sky-subtraction? Sky in the science frames, or dedicated off-target sky images? If using the Sky in science frames, and since the galaxy takes up the whole field of view, how is this done to minimize the over-subtraction of the galaxy signal?

RESPONSE: Regarding the sky-subtraction technique employed in our study. For sky-subtraction, we utilized the sky fibers available in the MEGARA instrument, which are specifically designed for this purpose. MEGARA uses a set of eight dedicated sky fibers that are strategically placed at the edges of the full FoV, which spans 3.5 arcminutes. These sky fibers allow for an accurate measurement of the sky background at a considerable distance from the central object of interest.

176 - For the data cubes with sky-subtraction, is the same methodology with regards to [OI] and the wavelength calibration applied?

RESPONSE: Yes, the purpuse of the wavelength calibration done with the cubes without sky-subtraction is to apply the same calibration in the cubes with sky-subtraction.

Furthermore, I have a few questions regarding which cubes are used. I understand that there are two sets of data cubes. Set 1 = 3 cubes with no sky-subtraction and Set 2= 3 cubes with sky-subtraction. Are only one set of data cubes used throughout the analysis? Does Set 1 ever undergo sky-subtraction? Generally, some further clarification on the data cubes used in the analysis will be helpful.

RESPONSE: Maybe it is indeed a bit confusing. The cubes with sky-subtraction are just the cubes without sky-subtraction after subtracting the sky. We indicated it in the text: "The first set of data cubes are just the second set after the sky subtraction"

218 - Please expand on what type of discrepancies exist between Ha and Hb line profiles? Would these discrepancies affect the remaining analysis.

RESPONSE: In some regions of the galaxy we see in Ha a very clear double peak in the profile. While checking the Hb profile in the same spaxels we see that Hb only presents one peak (corresponding to only one of the peaks in Ha). We came back to the reduction process and checked out that there was some contamination (crosstalk) in some regions mixing the spectra in different zones of the galaxies (which ultimately arises the double peak in Ha). The solution that we had is to discard those spaxels.


228 - Can the authors provide the details for why the number 2.5 is the threshold?

RESPONSE: We tried different multipliers for the standard deviation (sigma) around the commonly used value of 3. We search for the balance between the quality of the spaxels in the double-component fitting and the quantity of them. We find out that 2.5 establish a good compromise between both.

231 - I do not quite understand why spatially smoothing the data-cubes increases the precision of the velocity analysis. Wouldn’t this broaden the observed spectral lines? It may be useful to expand the paragraph to include more information on the impact of spatial smoothing on the observed line profiles.

RESPONSE: The "only" thing that we loss using the smoothing is spatial resolution. Indeed, it can make an increase in the velocity dispersion in some regions. If a zone with low velocity dispersion is close to a region with high velocity dispersion after the smoothing the velocity dispersion of the first region would increase. Nevertheless, during the processing of the images, the spatial smoothing has been totally necessary to create the maps of the dual-component fitting (and even more for the broad component analysis). This is due to the enhanced spatial coherence between spaxels an the increase in signal/noise.

Section 3.2

Figure 3 - What is causing the artifacts in the background HST images? Is this saturation or an image scaling artifact? I believe a note in the caption on these regions would be helpful.

RESPONSE: Maybe it is a visual effect due to the cyclical gray scale. The colorbar scale is divided into two grays, so there is a point in the scale in which the white of the gray becomes black again. We made it cyclical so it is possible to appreciate the image with an sort of expanded range. We took the idea from this article: https://ui.adsabs.harvard.edu/abs/2023A%26A...670A.121H/abstract

270 - I believe it would increase readability if Section 3.2 was broken up into smaller subsections. For example, subsections based on whether or not the fit is 1 or 2 components, velocity or velocity dispersion?

RESPONSE: After your suggestion we have made subsubsections for dividing the subsection 3.2 into single-component and double-component. It is actually clearer like that but further division within those subsubsections would be to much we think. Check "single-component" and "double-component"

Section 4

598 - Regarding reproducibility, can the authors add a description of this “meticulous approach” to how they determine the optimal number of spaxels. Is the number of pixels where S/N is maximized ? Looking at Figure 15, it looks as if there is potentially a number of small peaks that could indicate additional spaxels to be included.

RESPONSE: Indeed we see which point as the highest S/N. We change "to identify a point where the S/N is optimized" to "to identify \textbf{the} point where the S/N is \textbf{maximazed}". And in Fig. 15 there are small peaks at more than 100 spaxels but those peaks still present less S/N than the peak at 85 spaxels. Still that maybe means something, the presence of those peaks is interesting, still we aimed for the most simple aproach of taking the maximum.

604 - “ continuum adjacent “. In regards to reproducibility, it would be helpful to have the wavelength range listed here.

RESPONSE: We re-check the code where the calculation was made. Actually we use the whole continuum in the spectral range. We correct that in the text.

635 - While not mandatory, perhaps start a new sub or section here, perhaps “ Kinematics of the integrated spectra”

RESPONSE: Astronomy and astrophysics do not encourage to have isolated subsections. And creatig a whole new section disconects a little the whole integrated spectra part.

692 - Are the velocity and dispersion of the very broad components in Hatano et al. 2023 similar in magnitude?

RESPONSE: Actually the broad component in Hatano is broader than the one we have found in IZw18. We change the text from "Very broad components" to "Even broader components (FWHM>$10^4$ km/s)"

Figure 14 - Add a description of the vertical lines in the caption.

RESPONSE: We had in the description "Solid thick lines represents the median of each distribution.". To make it clearer we rewrite it as "Vertical solid thick lines represents the median of each distribution."

Section 5

755 - How sensitive are the kinematics, and signal/noise, of the Very Broad Component (VBC) to the choice of Kernel? I am concerned that the smoothing of the data cubes may be spreading the flux of the Ha and [NII] lines, and artificially adding to this VBC.

RESPONSE: The bad thing about smoothing is the loss of spatial resolution. Again that would imply some spreading in the properties of regions (like flux) but it cannot extend further than the FWHM of the smoothing. The regions in the east and west extend further away than the FWHM from the central region that dominates the emission. The fact that we actually see some regions (like north-west) with no detectable emission indicates that the flux from the central part is not spreading further than the FWHM.

Minor Comments:

Introduction

2 - The first two sentences in the introduction appear to be repeating the same concept. If this is not the case, perhaps rephrasing could be done to make the concepts clearer.

RESPONSE: Indeed the sentences almost have the same information. We make the next change:

from
"The study of galaxy kinematics provides an invaluable tool for understanding the processes that shape the evolution of galaxies. The detailed exploration of the dynamical behaviour within a galaxy can shed light on its history and the mechanisms governing its current state."

to
"The study of galaxy kinematics provides an invaluable tool for understanding the processes that shape the evolution of galaxies. Specifically, analyzing the motion of ionized gas within these celestial structures uncovers patterns indicative of both their current dynamical state and historical phenomena, such as possible rotations and feedback processes."

12 - aprox should be changed to approx

RESPONSE: Done

64 - The phrase “ I Zw 18 stands out” . It is unclear if the authors mean I Zw 18 stands out from BCDs or the Local Group star forming irregular galaxies.

We acknowledge the ambiguity in our phrasing that led to the uncertainty about whether IZw18 stands out from Blue Compact Dwarf (BCD) galaxies or from Local Group star-forming irregular galaxies.
In addressing this point, we found a lack of direct comparisons in the literature between the SFR of I Zw 18 and that of other BCD galaxies. Consequently, we resorted to comparing IZw18's SFR with that of star-forming irregular galaxies within the Local Group, drawing on available data from Aloisi et al. (1999). 
We believe this comparison remains relevant and informative, considering that BCD galaxies often exhibit irregular morphologies, similar to the star-forming irregular galaxies we referenced.
Anyway, we could just highlight IZw18 just by its metallicity (since this is its most peculiar feature) and leave the SFR comparison.

78 - “ The inflows in such galaxies could be attributed to the accretion of pristine gas driven by their extremely low-metallicity”. This sentence seems to suggest that galaxy wide inflows are caused by their low-metallicity. Shouldn’t this be the other way around?

RESPONSE: Yes, the cause and consequence is inverted here. We changed the text in the following way:

from
"The inflows in such galaxies could be attributed to the accretion of pristine gas, driven by their extremely low metallicity."

to
"The extremely low metallicity in such galaxies could be attributed to the accretion of pristine gas, indeed  driven by these inflows."

134 - Not mandatory, but I believe “article” may be more applicable than “chapter”?

RESPONSE: Yes, we change chapter to article.

Section 3.1

Figure 2 - The label on the x-axis should be corrected (wavelenght-> wavelength) as well as verticla -> vertical’ in the caption. Furthermore, to make clear that the base of the Ha line is broadened, it would be helpful to overplot another gaussian that represents the instrumental profile.

RESPONSE: Done.

169 - A space is needed after the period before “Importantly”

RESPONSE: Done.

196 - Disclose the value of the instrumental width used here.

RESPONSE: We add the value sigma = 0.45 AA

219 - Does S represent the peak flux or the integrated flux? I am not sure what to make of term maximum intensity.

RESPONSE: S is the peak flux. We clarify that in the text changing: "maximum intensity" to "peak flux"

352 - Other mechanism’s

We changed: "other mechanism" to  "\textbf{another process}"

361 - Should this be Fig 5?

RESPONSE: Yes, we change that.

403 - Is the plume mentioned located in the SW Halo? Should clarify.

RESPONSE: No, the plume is in the MB as mentioned before: "In the MB of IZw18, the luminosity map distinctly reveals two knots, one situated south-east and the other north-west, along side a plume, these are pretty well known morphological features of this galaxy". It is clearer in Fig. 2 of this paper: https://academic.oup.com/mnras/article/459/3/2992/2595207

Regarding Figures 6 and 7, it should be made clearer within the captions that these spectra are from the same spaxel.

RESPONSE: Now we make it clearer using: ""(same spaxel as in Fig. \ref{doble_pico})"". Actually we do the same in Fig. 22.

Section 3.3

508 - This sentence is a bit hard to read. I would recommend some re-phrasing.

RESPONSE: Changed:

form 
"Continuing with the Halo NE of IZw18, (see again Fig. 508 14) exhibit the fabricated histograms, offering insights into the 509 luminosity-weighted distributions of velocity and velocity dis- 510 persion." 
to 
"Continuing with the Halo NE of IZw18, the histograms of this region (see again Fig. \ref{Histogramas}) offer insights into the luminosity-weighted distributions of velocity and velocity dispersion."

511 - “The” middle.

RESPONSE: Done

Section 4

603 - Redefining S/N here, not sure if repeat. But if so, make sure definitions match those at line 219.

RESPONSE: To avoid any confusion we change the name of "S/N" in line 219 to "Signal/Noise"

604 - FWZI should be defined here. The definition, in this version, comes much later.

RESPONSE: Done.

611 - optimized

RESPONSE: Done.

614 - The “H” in “Ha” is italicized here, but not in other places. I believe it should not be italicized. Just make sure of consistency with the remaining text.

RESPONSE: Done.

Section 5

790 - would cut “pretty” or change to a more quantitative wording.

RESPONSE: Done.

790 - I believe ‘south knot’ and ‘north knot’ be capitalized?

RESPONSE: We change al "south knot and north knot" to "South knot and North knot"

FIgure 22 - In the caption, clarify if this is an integrated or single-spaxel spectrum.

RESPONSE: Done.

Figure 24 - I believe a label on the colorbar would be helpful to read the luminosity ratio map. Also, the colorbar label of the bottom map would be more readable if changed to Velocity difference, VBC-Ha or some other variation.

RESPONSE: Done.

Conclusions

842 - extremely

RESPONSE: Done.


